Highly Connected Graph Partitioning: Exact Formulation and Solution Methods

Graph partitioning (GP) and vertex connectivity have traditionally been two distinct fields of study. This paper introduces the highly connected graph partitioning (HCGP) problem, which partitions a graph into compact, size balanced, and $Q$-(vertex) connected parts for any $Q\geq 1$. This problem is valuable in applications that seek cohesion and fault-tolerance within their parts, such as community detection in social networks and resiliency-focused partitioning of power networks. Existing research in this fundamental interconnection primarily focuses on providing theoretical existence guarantees of highly connected partitions for a limited set of dense graphs, and do not include canonical GP considerations such as size balance and compactness. This paper's key contribution is providing a general modeling and algorithmic approach for HCGP, inspired by recent work in the political districting problem, a special case of HCGP with $Q=1$. This approach models $Q$-connectivity constraints as mixed integer programs for any $Q\geq 1$ and provides an efficient branch-and-cut method to solve HCGP. When solution time is a priority over optimality, this paper provides a heuristic method specifically designed for HCGP with $Q=2$. A computational analysis evaluates these methods using a test bed of instances from various real-world graphs. In this analysis, the branch-and-cut method finds an optimal solution within one hour in $82.8\%$ of the instances solved. For $Q=2$, small and sparse instances are challenging for the heuristic, whereas large and sparse instances are challenging for the exact method. Furthermore, this study quantifies the computational cost of ensuring higher connectivity using the branch-and-cut approach, compared to a baseline of ensuring $1$-connectivity. Overall, this work serves as an effective tool to partition a graph into resilient and cohesive parts.

==> tables_tex/all_instances_raw.csv <==
domain,instance,n, m ,conn,    avg deg    ,min deg,n components,fraction of population in biggest component,n cut vertices,,n after,m after,conn after,      avg deg after  ,min deg after,n components after,percentage of population in smaller components after,n cut vertices after,nodes removed,edges added,,,
Transportation,Sioux Falls,24, 38 ,2,3.17,2,1,1,0, ,20,34,2, 3.40 ,3,1,1,0,4,0,,-0.166666667,-0.105263158
Transportation,Berlin-Friedrichshain,224, 376 ,1,3.36,1,1,1,8, ,158,292,2, 3.70 ,2,1,1,0,66,0,,-0.294642857,-0.223404255
Transportation,Berlin-Prenzlauerberg-Center,352, 554 ,0,3.15,1,2,0.994318182,37, ,214,389,2, 3.64 ,2,1,1,0,138,0,,-0.392045455,-0.297833935
Transportation,Berlin-Tiergarten,359, 595 ,1,3.31,1,1,1,13, ,280,498,2, 3.56 ,2,1,1,0,79,0,,-0.22005571,-0.16302521
Transportation,Berlin-Mitte-Center,397, 644 ,1,3.24,1,1,1,14, ,246,451,2, 3.67 ,2,1,1,0,151,0,,-0.380352645,-0.299689441
Transportation,Anaheim,416, 634 ,1,3.05,1,1,1,21, ,286,486,2, 3.40 ,2,1,1,0,130,0,,-0.3125,-0.233438486
Transportation,Barcelona,930, 1\comma798 ,1,3.87,1,1,1,14, ,847,1\comma698,2, 4.01 ,2,1,1,0,83,0,,-0.089247312,-0.055617353
Transportation,Chicago-Sketch,933, 1\comma475 ,1,3.16,1,1,1,402, ,511,1\comma051,2, 4.11 ,3,1,1,0,422,0,,-0.452304394,-0.287457627
Transportation,Terrassa,1603, 2\comma320 ,1,2.89,1,1,1,23, ,874,1\comma581,2, 3.62 ,2,1,1,0,729,0,,-0.454772302,-0.318534483
Census Tract Adjacency,Rhode Island,244, 651 ,1,5.34,2,1,1,1, ,222,598,2, 5.39 ,3,1,1,0,22,0,,-0.090163934,-0.08141321
Census Tract Adjacency,New Hampshire,350, 939 ,2,5.37,2,1,1,0, ,341,921,2, 5.40 ,2,1,1,0,9,0,,-0.025714286,-0.019169329
Census Tract Adjacency,Maine,402, 1\comma118 ,1,5.56,1,1,1,1, ,392,1\comma100,2, 5.61 ,2,1,1,0,10,0,,-0.024875622,-0.016100179
Census Tract Adjacency,Idaho,456, 1\comma196 ,1,5.25,1,1,1,5, ,437,1\comma163,2, 5.32 ,2,1,1,0,19,0,,-0.041666667,-0.027591973
Census Tract Adjacency,West Virginia,545, 1\comma429 ,1,5.24,1,1,1,6, ,431,1\comma180,2, 5.48 ,2,1,1,0,114,0,,-0.209174312,-0.174247726
Census Tract Adjacency,Nebraska,553, 1\comma420 ,1,5.14,1,1,1,17, ,513,1\comma357,2, 5.29 ,2,1,1,0,40,0,,-0.072332731,-0.044366197
Census Tract Adjacency,New Mexico,607, 1\comma626 ,1,5.36,1,1,1,6, ,576,1\comma568,2, 5.44 ,2,1,1,0,31,0,,-0.05107084,-0.035670357
Census Tract Adjacency,Utah,716, 1\comma950 ,1,5.45,1,1,1,2, ,706,1\comma932,2, 5.47 ,2,1,1,0,10,0,,-0.01396648,-0.009230769
Census Tract Adjacency,Arkansas,823, 2\comma240 ,1,5.44,1,1,1,8, ,793,2\comma186,2, 5.51 ,2,1,1,0,30,0,,-0.036452005,-0.024107143
Census Tract Adjacency,Nevada,778, 2\comma021 ,1,5.2,1,1,1,5, ,764,1\comma999,2, 5.23 ,2,1,1,0,14,0,,-0.017994859,-0.0108857
Census Tract Adjacency,Mississippi,873, 2\comma348 ,1,5.38,1,1,1,5, ,833,2\comma272,2, 5.45 ,2,1,1,0,40,0,,-0.045819015,-0.032367973
Census Tract Adjacency,Iowa,895, 2\comma347 ,1,5.24,1,1,1,15, ,833,2\comma239,2, 5.38 ,2,1,1,0,62,0,,-0.069273743,-0.046016191
Power Networks,IEEE300Bus,247, 304 ,0,2.461538462,1,12,0.530364372,97, ,247,403,2, 3.26 ,2,1,1,0,0,99,,,
Power Networks,power-494-bus,494, 586 ,1,2.37,1,1,1,168, ,494,758,2, 3.07 ,2,1,1,0,0,172,,,
Social Networks,3980,52, 146 ,0,5.62,1,4,0.846153846,6, ,52,201,4, 7.73 ,4,1,1,0,0,55,,0,0.376712329
Social Networks,698,61, 270 ,0,8.85,1,3,0.655737705,4, ,61,303,4, 9.93 ,4,1,1,0,0,33,,0,0.122222222
Social Networks,414,150, 1\comma693 ,0,22.57,1,2,0.986666667,1, ,150,1\comma720,4, 22.93 ,4,1,1,0,0,27,,0,0.015948021
Social Networks,686,168, 1\comma656 ,1,19.71,1,1,1,8, ,168,1\comma696,4, 20.19 ,4,1,1,0,0,40,,0,0.024154589
Social Networks,348,224, 3\comma192 ,1,28.5,1,1,1,7, ,224,3\comma236,4, 28.89 ,4,1,1,0,0,44,,0,0.013784461
Social Networks,3437,534, 4\comma813 ,0,18.03,1,2,0.996254682,14, ,534,4\comma934,4, 18.48 ,4,1,1,0,0,121,,0,0.025140245
Interaction Networks,hospital-ward-proximity,75, 1\comma139 ,6,30.37,6,1,1,0, ,75,1\comma139,6, 30.37 ,6,1,1,0,0,0,,0,0
Interaction Networks,ia-workplace-contacts,92, 755 ,4,16.41,4,1,1,0, ,92,755,4, 16.41 ,4,1,1,0,0,0,,0,0
Interaction Networks,infect-hyper,113, 2\comma196 ,1,38.87,1,1,1,1, ,113,2\comma199,4, 38.92 ,4,1,1,0,0,3,,0,0.00136612
Interaction Networks,ia-radoslaw-email,167, 3\comma251 ,1,38.93,1,1,1,20, ,167,3\comma334,4, 39.93 ,4,1,1,0,0,83,,0,0.025530606
Interaction Networks,infect-dublin,410, 2\comma765 ,1,13.49,1,1,1,11, ,410,2\comma843,4, 13.87 ,4,1,1,0,0,78,,0,0.028209765
Animal Social Networks,insecta-ant-colony6-day01,164, 10\comma731 ,41,130.87,41,1,1,0, ,164,10\comma731,41, 130.87 ,41,1,1,0,0,0,,0,0
Animal Social Networks,aves-wildbird-network,202, 4\comma574 ,2,45.29,2,1,1,0, ,202,4\comma583,4, 45.38 ,4,1,1,0,0,9,,0,0.001967643
Animal Social Networks,mammalia-dolphin-florida-overall,291, 3\comma182 ,0,21.87,1,3,0.975945017,9, ,291,3\comma258,4, 22.39 ,4,1,1,0,0,76,,0,0.023884349
Miscellaneous,mycielskian7,95, 755 ,6,15.89,6,1,1,0, ,95,755,6, 15.89 ,6,1,1,0,0,0,,0,0
Miscellaneous,mycielskian8,191, 2\comma360 ,7,24.71,7,1,1,0, ,191,2\comma360,7, 24.71 ,7,1,1,0,0,0,,0,0
Miscellaneous,mycielskian9,383, 7\comma271 ,8,37.97,8,1,1,0, ,383,7\comma271,8, 37.97 ,8,1,1,0,0,0,,0,0
Miscellaneous,qc324,324, 13\comma203 ,81,81.5,81,1,1,0, ,324,13\comma203,81, 81.50 ,81,1,1,0,0,0,,0,0
Miscellaneous,ex2,441, 13\comma199 ,19,59.86,27,1,1,0, ,441,13\comma199,19, 59.86 ,27,1,1,0,0,0,,0,0

==> tables_tex/overview_of_instances.csv <==
Name,Number of instances,Range of n,Range of min degree,Range of av.g deg.,Range of conn
Transportation,9,20 - 874, 2 - 3,3.4 - 4.1,2
Census Tract Adjacency,12,222 - 833, 2 - 3, 5.2 - 5.6,2
Power Networks,2,247 - 494,2,3.1 - 3.3,2
Social Networks,6,52 - 534,4, 7.7 - 22.9,4
Interaction Networks,5,75 - 410, 4 - 6,13.9 - 39.9, 4 - 6
Animal Social Networks,3,164 - 291, 4 - 41,22.4 - 130.9, 4 - 41
Miscellaneous,5, 95 - 441, 6 - 81,15.9 - 81.5, 6 - 81

==> tables_tex/table_prelim_analysis.csv <==
instance,n, TRUE ,, FALSE ,
Berlin-Tiergarten,280, 32.7 (8.1) , 93.0 (7.6) , 99.9 (65.8) , 151.9 (4.0) 
New Mexico,576, 80.9 (66.8) , 279.0 (9.2) , 179.3 (69.5) , 256.6 (5.0) 
IEEE300Bus,247, 110.1 (14.4) , 408.9 (8.7) , 353.8 (239.6) , 549.6 (7.8) 
414,150, 6.5 (3.2) , 10.6 (1.7) , 12.1 (6.9) , 11.2 (2.7) 
infect-hyper,113, 2.0 (1.8) , 2.8 (0.8) , 4.8 (0.8) , 4.4 (2.3) 
aves-wildbird-network,202, 19.5 (8.7) , 45.5 (26.4) , 39.43 (38.5) , 37.8 (22.2) 
mycielskian9,383, 611.9 (20.2) , 1\comma389.0 (24.9) , 3\comma600$^*$ (3\comma512.2) , 1\comma944.3 (36.8) 
